Navigating the Data Lake with Datamaran: Automatically Extracting Structure from Log Datasets

Organizations routinely accumulate semi-structured log datasets generated as the output of code; these datasets remain unused and uninterpreted, and occupy wasted space - this phenomenon has been colloquially referred to as "data lake" problem. One approach to leverage these semi-structured datasets is to convert them into a structured relational format, following which they can be analyzed in conjunction with other datasets. We present Datamaran, an tool that extracts structure from semi-structured log datasets with no human supervision. Datamaran automatically identifies field and record endpoints, separates the structured parts from the unstructured noise or formatting, and can tease apart multiple structures from within a dataset, in order to efficiently extract structured relational datasets from semi-structured log datasets, at scale with high accuracy. Compared to other unsupervised log dataset extraction tools developed in prior work, Datamaran does not require the record boundaries to be known beforehand, making it much more applicable to the noisy log files that are ubiquitous in data lakes. Datamaran can successfully extract structured information from all datasets used in prior work, and can achieve 95% extraction accuracy on automatically collected log datasets from GitHub - a substantial 66% increase of accuracy compared to unsupervised schemes from prior work. Our user study further demonstrates that the extraction results of Datamaran are closer to the desired structure than competing algorithms.

==> user_study_figures/d1.txt <==
s s f f f f f f f f f f
f f f f f f f f f f f f f
s s s s f f f f f
c s s s s s c f f f
c s s s s f f f
c c c
f f f
f f f
c c f
c c c
c s s s f f f f f
c s s f f f f f
f s s s f f f f f
c s s s s s c f f f
c s s s s f f f


==> user_study_figures/d3.txt <==
o f o f o f o f
o f o f o f o f
o f o f o f o f
o f o f o f o f
o f o f o f o f





o o o o
o o o o
o o o o
o o o o
o o o o

==> user_study_figures/d5.txt <==
z
z
z
z
z
f f f f f
c c c c f
f f f f f
c c c c c
c c c c c
s s f s s f
f f f f f f f f f f f
f f f f f f f f f f f
f f f f f f f f f f f
s s f f f f f f f

==> user_study_figures/heatQ1.csv <==
Ans,User Ans,Itr,Time (sec), Correct, Accuracy, Points,%Iteration,Interface,User Id
52,52,84,60.439,1,1,87.80841799709724,12.191582002902758,0,HP1
52,31,16,31.864,0,0.5961538462,58.23099252432511,2.3222060957910013,0,HP10
52,52,53,69.169,1,1,92.3076923076923,7.6923076923076925,0,HP11
52,52,39,178.414,1,1,94.33962264150944,5.660377358490566,0,HP12
52,52,117,60.367,1,1,83.01886792452831,16.9811320754717,0,HP13
52,52,460,342.464,1,1,33.236574746008706,66.76342525399129,0,HP14
52,51,23,46.834,1,1,96.66182873730044,3.3381712626995648,0,HP15
52,52,65,72.201,1,1,90.56603773584905,9.433962264150944,0,HP17
52,52,43,37.699,1,1,93.75907111756169,6.2409288824383164,0,HP18
52,52,32,65.132,1,1,95.355587808418,4.644412191582003,0,HP19
52,52,57,107.086,1,1,91.72714078374456,8.272859216255442,0,HP2
52,52,40,108.261,1,1,94.1944847605225,5.805515239477503,0,HP20
52,52,29,78.838,1,1,95.7910014513788,4.2089985486211905,0,HP3
52,52,33,53.308,1,1,95.21044992743106,4.78955007256894,0,HP4
52,52,27,50.342,1,1,96.08127721335269,3.918722786647315,0,HP5
52,52,27,71.167,1,1,96.08127721335269,3.918722786647315,0,HP6
52,52,35,57.2,1,1,94.92017416545718,5.079825834542816,0,HP7
52,52,34,47.197,1,1,95.06531204644412,4.934687953555878,0,HP8
52,52,46,36.768,1,1,93.32365747460086,6.6763425253991295,0,HP9


==> user_study_figures/heat_q_flight.csv <==
N,A,C,T,M,Class,Cat
1,52,Week,N,689,E,E5
1,52,Week,N,689,E,E5


==> user_study_figures/trendQ1.csv <==
Ans,User Ans,Itr,Time (sec), Correct, Accuracy, Points,%Iteration,Interface,User Id
JUL 23,JUL 23,113,36.721,1,1,69.1256830601093,30.87431693989071,0,TP1
JUL 23,jul 23,80,39.992,1,1,78.14207650273224,21.85792349726776,0,TP10
JUL 23,JUL 13,11,20.599,0,0.9790794979079498,94.96536113588037,3.0054644808743167,0,TP11
JUL 23,jul 23,49,26.435,1,1,86.6120218579235,13.387978142076502,0,TP12
JUL 23,jul 23,135,47.991,1,1,63.114754098360656,36.885245901639344,0,TP13
JUL 23,JUL 23,117,51.928,1,1,68.0327868852459,31.9672131147541,0,TP14
JUL 23,JUL 23,38,25.086,1,1,89.61748633879782,10.382513661202186,0,TP15
JUL 23,JUL 23,27,40.201,1,1,92.62295081967213,7.377049180327869,0,TP16
JUL 23,jul 23,94,55.94,1,1,74.31693989071039,25.683060109289617,0,TP17
JUL 23,JUL 23,70,39.743,1,1,80.8743169398907,19.12568306010929,0,TP18
JUL 23,JUL 27,106,92.23,0,0.9916317992,70.44378901420765,28.961748633879782,1,TP19
JUL 23,JUL 23,58,42.751,1,1,84.15300546448087,15.846994535519126,0,TP2
JUL 23,Jul 13,15,17.106,0,0.9790794979,93.89532889696723,4.098360655737705,0,TP20
JUL 23,JUN 13,109,55.6,0,0.6610878661,46.42065070702186,29.781420765027324,0,TP3
JUL 23,JUL 23,58,26.28,1,1,84.15300546448087,15.846994535519126,0,TP4
JUL 23,JUL 23,50,33.682,1,1,86.33879781420765,13.66120218579235,0,TP5
JUL 23,JUL 13,11,53.199,0,0.9790794979,94.9653611351093,3.0054644808743167,0,TP6
JUL 23,DEC 21,16,84.237,0,0.2634146341,25.189924025956287,4.371584699453552,0,TP7
JUL 23,JUL 23,28,28.406,1,1,92.34972677595628,7.6502732240437155,0,TP8
JUL 23,jul 23,30,19.376,1,1,91.80327868852459,8.19672131147541,0,TP9


==> user_study_figures/trend_q_flight.csv <==
N,A,C,T,M,Class,Cat
1,23-Jul,Month,N,366,E,E1
1,23-Jul,Month,N,366,E,E1

